Defining metric-aware size-shape measures to validate and optimize curved high-order meshes

We define a regularized size-shape distortion (quality) measure for curved high-order elements on a Riemannian space. To this end, we measure the deviation of a given element, straight-sided or curved, from the stretching, alignment, and sizing determined by a target metric. The defined distortion (quality) is suitable to check the validity and the quality of straight-sided and curved elements on Riemannian spaces determined by constant and point-wise varying metrics. The examples illustrate that the distortion can be minimized to curve (deform) the elements of a given high-order (linear) mesh and try to match with curved (linear) elements the point-wise stretching, alignment, and sizing of a discrete target metric tensor. In addition, the resulting meshes simultaneously match the curved features of the target metric and boundary. Finally, to verify if the minimization of the metric-aware size-shape distortion leads to meshes approximating the target metric, we compute the Riemannian measures for the element edges, faces, and cells. The results show that, when compared to anisotropic straight-sided meshes, the Riemannian measures of the curved high-order mesh entities are closer to unit. Furthermore, the optimized meshes illustrate the potential of curved $r$-adaptation to improve the accuracy of a function representation.

==> figures/Poisson/characteristics.txt <==
Nodes: 863
Elements: 414


==> figures/Poisson/interpolation.txt <==
interpolation error of initial mesh: 0.004936905347136605
approximation error of initial mesh: 0.003454271093186121
numerical error of initial mesh: 0.020370427306123606
interpolation error of adapted mesh: 0.0023004819188949177
approximation error of adapted mesh: 0.001658882750986129
numerical error of adapted mesh: 0.012564441399093795


==> figures/Poisson/old/0.075/interpolation.txt <==
interpolation error of initial mesh: 0.015243719012957815
approximation error of initial mesh: 0.012069702400153424
interpolation error of adapted mesh: 0.006385781325005682
approximation error of adapted mesh: 0.0049336096832791046
absolute error initial mesh: 0.15305964040163753
absolute error adapted mesh: 0.021595085200667344



==> figures/Poisson/old/0.075/statistics.txt <==
(0.2359, 0.9433, 0.6374, 0.1435)
(0.5722, 0.9849, 0.8766, 0.0859)
(0.3441, 3.0146, 1.0535, 0.3958)
(0.5172, 1.9738, 1.032, 0.2217)
(0.2029, 2.4808, 0.8778, 0.4877)
(0.4181, 1.5958, 0.8787, 0.2415)
(9.65e-7, 0.0053, 0.0004, 0.0007)
(2.18e-6, 0.0018, 0.0002, 0.0003)


==> figures/Poisson/old/goodcase/interpolation.txt <==
interpolation error of initial mesh: 0.004348922715598498
approximation error of initial mesh: 0.002911988965275172
numerical error of initial mesh: 0.044020467510970385
interpolation error of adapted mesh: 0.0015303366671145563
approximation error of adapted mesh: 0.001022017375700727
numerical error of adapted mesh: 0.009429206722091991


==> figures/Poisson/old/interpolation.txt <==
interpolation error of initial mesh: 0.023114408114483946
approximation error of initial mesh: 0.018503041942195025
interpolation error of adapted mesh: 0.00944210139952577
approximation error of adapted mesh: 0.006906596947154507


==> figures/Poisson/statistics.txt <==
(0.3409, 0.9274, 0.6727, 0.1266)
(0.5399, 0.99, 0.9145, 0.0773)
(0.3927, 2.234, 1.0819, 0.3268)
(0.4047, 2.0123, 1.0248, 0.1885)
(0.2548, 2.1157, 0.8594, 0.3303)
(0.5591, 1.5185, 0.8595, 0.1385)
(4.38e-6, 0.0015, 0.0001, 0.0002)
(2.07e-6, 0.001, 6.28e-5, 9.4e-5)

